Diameter Shortcut Sets on Temporal Graphs

Shortcut sets are a vital instrument for reducing the diameter of a static graph and, consequently, its shortest path complexity, which is relevant in numerous subfields of graph theory. We explore the notion of shortcut sets in temporal graphs, which incorporate a discrete time model into the graph, rendering each edge accessible exclusively at specific points in time. This not only alters the underlying assumptions of regular graphs but also substantially increases the complexity of path problems and reachability. In turn, a temporal graph is often a much more realistic and accurate representation of a real-world network. In this thesis we provide a definition for a shortcut set in a temporal graph and explore differences to classic shortcut sets. Utilizing this definition, we show that temporal and regular shortcut sets yield the same results on temporal paths, enabling the application of existing construction algorithms for static shortcut sets on paths. The primary contribution of this thesis is a translation approach for general temporal graphs that utilizes the static expansion of a temporal graph, allowing the conversion of static shortcut sets into temporal shortcut sets, yielding similar results.

==> DISCLAIMER.txt <==
The logos in core/title_page of the University of Potsdam (logo_UP.pdf) and the Hasso Plattner
Institute (logo_HPI.pdf) are both subject to copyrights of the respective institutions. I was
granted permission to include them as a part of this template. However, please note that you can
only use them when you comply with the following points:

    – You are not allowed to use the logos for any kind of advertisement.
    – You are only allowed to use any of these two logos if the thesis is connected to the
      respective institution (that is, the University of Potsdam or the Hasso Plattner Institute).
    – The logos must not be edited.

If you want to use the logos despite not complying with all of the points above, please contact the
respective institution and ask for permission.

The rest of this template does not follow any restrictions at all. You are allowed to do with it
whatever you want. Note that this means that you can use this template for other universities too as
long as you do not use any of the two logos mentioned above.

==> MANUAL.txt <==
Author: Martin Krejca ❧

Please read this file before you start using this template. The thesis is set up to be handled
easily, but I would nonetheless recommend that you familiarize yourself with the basic concept of
this thesis in order to know what you are doing and what you should be doing.

This file documents the most important parts of the thesis template. The original file was created
and provided by Thomas Bläsius as his PhD thesis. Many thanks to him. I took it upon myself to use
his initial file and create this template, which can be easily used and adjusted and also provides
nice defaults. In the following, I will describe how to use the main file, what the structure and
intention of the different files already present is, and I will give some hints for how to adjust or
add stuff.

Note that this template concerns bachelor and master theses. If you are interested in writing a PhD
thesis, please use the other template.

Special thanks to Hans Gawendowicz for improving the commands that generate a version of the PDF
suited for printing. His macros are better aligned with the use case of printing the thesis on A4
paper and then binding it, without cutting it after printing.

Special thanks to Merlin de la Haye for pointing out that Overleaf produces PDFs from which math
symbols and ligatures cannot be copied nicely. Also thank you for pointing out a fix.


===========================
HOW AND WHERE TO ADD STUFF?
===========================

The main file of the thesis is ›thesis.tex‹, from now on used synonymously with the thesis. You
mostly want to either edit the thesis or create your own files, which you will link to from the
thesis. When you open the file for the first time, please see whether you can compile it. Since it
uses many packages, it may take some time and you may be asked to install further packages. The
initial version of this thesis contains a demo chapter and also has demo references. The references
are displayed using the package ›biblatex‹. Thus, you have to compile your bibliography with
›biber‹, not with ›bibtex‹! A standard compilation cycle would be

  pdflatex → biber → pdflatex → pdflatex .

This should work without any errors. If not, you may have already edited some files, or some
packages may be out of date. In the latter case, please use the information below in order to get a
grasp of the structure of the thesis and how things can be edited.

If you compiled the file successfully, you should have a PDF with 25 pages. You can go through it in
order to get a feel of the style of the thesis. It is displayed in a book format, that is, even and
odd pages are mirrored and the outer border of a page is thicker (twice as thick, to be precise)
than the inner border. Additionally, the PDF already contains some meta information, and the page
size is in the same ratio as a DIN A4 page but slightly smaller. We will shortly get to why that is
the case.

I would advise you to read Chapter 2 of the demo, as it mentions and shows some basic things that
can be used for this thesis. The files for this chapter are located in the folder ›DELETE‹. Thus, if
you delete this folder and the link to it from the thesis, it is easily removed.

Although you should edit the thesis (that is, ›thesis.tex‹) in order to add new chapters to it,
there are certain parts in it that should not be edited. Hence, some parts are explicitly marked as
sections that should be edited. The first one occurs almost immediately after the document class, on
line 19. Here, you mostly input relevant data about yourself. This data is later used for the title
page or the PDF meta data. However, there are some exceptions. The first two commands require you to
set a length for an extra border and for the binding correction. These are relevant information for
printing the thesis. The binding correction says how much of the page will not be seen once the book
is bound. Usually, the pages will be glued together at the inner margin. Thus, the binding correc-
tion says how much space of a page is lost this way. The extra border is only necessary for cutting
the pages. This value if optional and is only used if \professionalPrinttrue is used. The motivation
is that the thesis contains a colored bar for headlines and page numbers, which go to the border of
the paper. Printers do not print that far. Thus, in order for the color to go to the border of the
paper, the pages should be cut in post-production by a certain amount. The extra border tells you
how much space will be cut from EACH side of the page. Note that this includes the inner side of a
page. Thus, the inner margin of the print version adds the binding correction as well as the extra
border.

After \bindingCorrection, we have a command that specifies whether this thesis is a bachelor thesis
or a master thesis. If the command is commented out (as it is by default), then the thesis is set as
a bachelor thesis. This basically only affects the information displayed on the title page. If you
wish a write a master thesis instead, remove the percentage sign and include the command. After
compilation, the title page should now display that this thesis is a master thesis.

Next, you see four lines that are commented out. Those are switches for certain adjustments of the
thesis. These adjustments could of course be done manually, but it is far more convenient using
these options. In order to activate one of them, just remove the percentage sign in the respective
line. The most important option is the first (\printVersiontrue). The default for this thesis is to
create a PDF that can be used well digitally. However, the thesis also has to be printed onto
physical paper. Note that both versions of the thesis, that is, the one for digital use and the one
for printing, use A4 format.

As mentioned before, when printing, the pages have to be bound (and potentially cut). Thus, some
extra border around the pages is needed. The option \printVersiontrue adds extra space to the inner
margin (and reduces the outer margin) in order to compensate for the space that is not seen after
binding the book. Further, no links are colored in the print version, as they cannot be clicked
anymore. Use this option only when preparing your PDF for physical printing. For every other case,
do not use the option \printVersiontrue.

In addition to \printVersiontrue (which only adds the binding correction), the next option, that is,
\professionalPrinttrue, adds an extra border around the page. This macro only takes effect if
\printVersiontrue is used. The intention of \professionalPrinttrue is to add extra space to the
paper that is cut after printing such that certain elements on a page go fully to the border of the
page and do not stop shortly before. However, note that the resulting paper size is not A4 anymore.
This option only makes sense if you use a professional printing service that can handle such re-
quests. In other cases, do not use \professionalPrinttrue.

The next option is \fancyTheoremsfalse. This thesis displays theorems and similar environments with
normal text, a bold headline, and with blue triangles at the start and the end (see Chapter 2 for an
example). This is different from conventional LaTeX theorem environments, where the content is
italic and there is no special symbol at the start or the end. If you want your theorem environments
to be displayed in the old-fashioned style, use this option.

The last of the three options is \boldNumberSetsfalse. This thesis already provides commands for
number sets, like the natural or real numbers (\N and \R, respectively). It displays these sets
using bold capital Latin letters, which is the classic style. However, commonly, capital Latin
letters in blackboard bold are used. Originally, blackboard bold was used when denoting bold symbols
on a blackboard (in order to save chalk and time). Over time, many people adapted this style for
their papers. If you prefer letters in blackboard bold over bold letters, use this option.

The remaining options are mostly self-explanatory. It only seems worth mentioning that the command
\additionalExaminers should make use of \newline when adding an additional examiner.

After this first part, there is only a single other part left that should be edited. This part is
almost at the bottom of the thesis (starting at line 104). If you did not edit the thesis, it only
contains a Part and the demo chapter. If you remove the folder ›DELETE‹, make sure to also remove
the respective part here. Other than that, I would advise you to add all of your chapters here in
the same fashion as you see it done with the demo chapter. That is, use the command \input (not
\include, as this will put the content on a new page!) and reference the file that contains the
actual content of the chapter. This way, everything remains clear.


=========
STRUCTURE
=========

This template comes with a lot of folders, most of which should be used. Generally speaking, many
folders just contain a single TEX file and stand for a certain section either at the beginning or
the end of the thesis. As these are somewhat basic sections of a thesis and anyone would add them
anyway, they are already included in this template. Further, we have a folder for the references
(the BIB files) and another one for packages and commands. The latter contains some files that
should not be edited but are still simple enough to understand, as their meaning is rather local
with respect to the entire thesis. However, the folder ›core‹ should only be edited if some
essential parts of the thesis (like the format) should be changed. The files inside contain many
comments in order to make it easier to understand the setup of the thesis. However, the commands
used inside of these files influence a greater part of the thesis. Thus, they should be handled with
care. Last, the folder ›DELETE‹ contains the files for the demo chapter and can easily be deleted
(do not forget to remove the part in the thesis that references files from this folder). Of course,
none of the already existing folders (except DELETE) or any of their files should be renamed.

In the following, the folders and their respective files are be explained in greater detail:

● conclusions – Contains the file used for the conclusions of the thesis. This file should be
                edited.
                
    conclusions.tex – The content of this file is displayed in the chapter ›Conclusions & Outlook‹
                      in the thesis. Note that the chapter name itself is not included in this file
                      but rather appears in the thesis outside of the area marked as editable. If
                      you want to change the name of this chapter, please change it in thesis.tex at
                      the respective position.

● core – Contains all of the files that are responsible for most of the format of the thesis. Those
         files are located in four sub-folders, which contain format definitions for different parts
         of the thesis. Although these parts are independent, the files have some dependencies, as
         some packages are included that are used in other files as well. The files in here should
         be handled with care and best not be edited at all.
         
    ● bibliography – The file in here contains different style definitions for bibliography of the
                     thesis.
                     
        bibliography_format.tex – Contains the format definitions for the entries used in the
                                  bibliography. Since biblatex is used, these are mainly
                                  redefinitions of biblatex commands.
    
    ● declaration_of_authorship – Contains the file that declares your authorship of this thesis.
    
        declaration_of_authorship.tex – Contains text that says that you are the sole author of this
                                        thesis and that you acknowledge other authors’ works.
        
    ● preamble – Contains the file responsible for the commands used in the beginning of the thesis
                 and the file defining the format and layout of the thesis.
                 
        document_settings.tex – Contains the commands mainly used for the title page. Further, it
                                also defines the commands for the extra border and the binding
                                correction.
        
        format.tex – Contains almost all of the definitions about the style of the thesis. It
                     redefines many layout options and also calculates the page size for the digital
                     version. This file already includes some packages (like tikz) if they are
                     needed in order to define certain elements.
        
    ● title_page – Contains the file responsible for the title page and the logos of the HPI and the
                   UP.
                   
        title_page.tex – Sets up the title page. For this file, many of the commands at the
                         beginning of the thesis are used.

● DELETE – Contains the file of the demo chapter.

    demo.tex – The file for the demo chapter. Its source code gives some examples of how certain 
               features of this thesis can be used. I would recommend looking at it.

● introduction – Contains the file used for the introduction of this thesis. This file should be
                 edited.
                 
    introduction.tex – The content of this file is displayed as the introduction of the thesis. Note
                       that the chapter name itself is not included in this file but rather appears
                       in the thesis outside of the area marked as editable. If you want to change
                       the name of this chapter, please change it in thesis.tex at the respective
                       position.

● packages_and_commands – Contains the files that include most of the packages and define many
                          commands. These files can be edited.
                          
    additional_packages.tex – Use this file if you want to add some packages that are not included
                              yet. Note that this file is already included in the thesis. Thus, any
                              package you include here, will be immediately available in the thesis.
    
    general_commands.tex – Contains standard commands like definitions of number sets or how the
                           expected value is displayed. However, even more complex commands are
                           defined. Most of them are shortly explained inside of this file. Further,
                           many commands are used in the demo chapter. I would recommend that you
                           read through this file in order to know which commands have already been
                           defined. Do not add new commands to this file if you have no pressing
                           reason to do so.
    
    standard_packages.tex – Contains most of the packages used for the thesis. If you want to add
                            further packages, please use the file additional_packages.tex in this
                            folder. However, many standard packages have already been included.
                            Thus, I would recommend that you only read through this file in order to
                            know which packages you can use. If you really have to add new packages
                            using this file, please note that the packages hyperref and celveref
                            should appear last and in that order. (That is why the file
                            additional_packages.tex is included before these two packages.)
    
    user-defined_commands.tex – This file is blank. If you want to define some additional commands,
                                do so here. This way, you keep your code base clean. Note that this
                                file is already included in the thesis. Thus, any command you define
                                here, will be immediately available in the thesis.

● preface – Contains the files that go before the introduction and even the table of contents in the
            thesis. These files should be edited.
            
    abstract.tex – The English abstract of the thesis.
    
    abstractGerman.tex – A German translation of the English abstract.
    
    acknowledgments.tex – If you want to say thank you to anybody, this is the place to do so. If
                          you do not want to have any acknowledgments in your thesis, you can remove
                          this file. However, if you do so, remember to also remove the respective
                          link in the thesis itself. It is located outside of the second part that
                          should be edited.

● references – Contains BIB files responsible for the references of the thesis. These files should
               be edited.
    
    references.bib – Should contain all of the references that are used throughout the thesis. Note
                     that you can use strings defined in strings.bib as consistent shortcuts for
                     journal names or similar things.
    
    strings.bib – Contains many macros or shortcuts for conferences, journals, etc. Use these in
                  your BIB entries in order to have a consistent naming convention. As this file
                  most likely does not include all of the venues you may need, feel free to add to
                  it.


==========================
QUESTIONS THAT MAY COME UP
==========================

● Where should I add a package that is not included yet?
► Please add it to packages_and_commands/additional_packages.tex. This file is included in
  packages_and_commands/standard_packages.tex directly before hyperref and cleveref, as these should
  remain the last packages in this order, as they are dependent on many other packages that may be
  included before. If you want to know which packages are included, refer to
  packages_and_commands/standard_packages.tex. However, recall that some packages are also already
  included in core/bibliography/bibliography_format.tex and core/preamble/format.tex.

● I dislike the page numbering. How can I change it?
► The page numbering used follows usual conventions for books. The part before the first chapter
  uses Roman-style page numbers. Afterward, this is changed to Arabic-style numbers. As usual with
  books, the first page has number 1. As a general rule: no matter how you change the page numbers,
  odd pages should always be the ones on the right-hand side! (Hence, the title page has an odd
  number.) If you want to change where the Roman numbers start, you have to change where the command
  \frontmatter is used. It is responsible for changing to Roman-style numbers, and it starts at i
  when you use the command. Changing back to Arabic number is done via \mainmatter. If you change
  where these commands appear in the thesis, you change the page numbering. However, the default is
  using Arabic numbers. Thus, if you use \frontmatter later, everything before will be numbered
  using Arabic numbers.
► If you want a page to have no page number, use \pagestyle{empty} or \thispagestyle{empty}. Please
  also refer to the next question.

● How do I change the style of a page? What page styles exist?
► There are basically three page style you should consider: empty, headings, and plain. You can
  change to a style by using \pagestyle{STYLE}. If you change to a page style, it is used for the
  remainder of the thesis. Thus, make sure to change it to something different later on if you need
  to.
► An ›empty‹ style removes everything from a page, except if it is the first page of a chapter! The
  first page of a chapter has a special style that will always show a page number. If you want to
  remove the page number too (for example when you want the abstract to have no page numbers), use
  the command \thispagestyle{empty} on the respective first page of a chapter.
► A ›headings‹ page style shows page numbers and also displays the number as well as the title of
  the current chapter on even pages and the number and title of the current section on odd pages. If
  you have not started a section yet and an odd page appears, the current chapter is displayed
  instead.
► A ›plain‹ page style shows the page number but does not have a headline. Basically, it is a
  ›headings‹ page style but without showing the chapter or section names or numbers. Thus, it is
  mainly used when the headline is already used for something different (as with the first page of a
  chapter).
► Clear pages in the thesis are formatted using an empty style. If you want to change that (and only
  a plain page style would make sense, which adds page numbers), you have to do so in the optional
  parameter of the document class called cleardoublepage. This globally affects the page style of
  blank pages.

● Why do blank pages appear sometimes?
► The thesis is written as a book. As such, it is common to start new chapters on odd (that is,
  right-hand side) pages. Thus, if a chapter would start on an even page, a blank page is inserted
  before it. For the digital version, there is no real need for blank pages. However, since the
  format of the entire thesis is laid out with a two-page view in mind, it makes sense to keep the
  blank pages, and I would highly advise that you do.

● How do I remove a certain entry from the table of contents?
► I would not remove entries that have a number. However, the abstract and such are explicitly added
  to the table of contents via \addchap. If you dislike this, then use \chapter* for the respective
  chapter from the thesis. If you want to remove the table of contents from itself, remove the line
  saying ›\setuptoc{toc}{totoc}‹.

● Why does Part 1 start after the introduction?
► It only appears in order to show that something like a Part exists. There is no real reason for it
  to show up at this place. The thesis can easily be written without using any Parts at all.
  However, if you want to combine different aspects into your thesis, it may make sense to separate
  them using different Parts. Since the introduction should introduce your entire thesis, I do not
  think it makes sense to start a Part before the introduction. Of course, you can also use Parts
  when separating preliminaries and related work and such from actual proofs and content.

● How do I remove the number of the conclusions section?
► I used a number for this section, as I feel that it belongs to the main part of the thesis, whose
  chapters all have numbers. However, if you want to remove the number, simply change 
  chapter{Conclusions \& Outlook} into \addchap{Conclusions \& Outlook} in order for this chapter to
  still show up in the table of contents.

● Why does the bibliography tell me on which pages a reference has been cited?
► I think that it is neat to go through the references and then immediately be able to jump to a
  page where it is cited in order to see the context the reference is used in. However, if you
  dislike this, then you can deactivate these so-called back references. For this, you have to go to
  the file core/bibliography/bibliography_format.tex and comment out the line saying
  ›backref = true‹.

● How can I change the blue color? How do I color certain things differently?
► The blue color used throughout the thesis is defined in core/preamble/format.tex and is called
  ›stroke1‹. It is from http://www.flatuicolorpicker.com/blue-hex-color-model, where it is called
  Jelly Bean. Feel free to change it.
► If you want certain things to be colored differently, then you have to look where these things are
  defined. This most likely happens in one of the format files, which are core/preamble/format.tex
  and core/bibliography/bibliography_format.tex. It is probably best to just search for ›stroke1‹
  and see in what context it is applied. If you want to change how certain links are colored, you
  should do so in packages_and_commands/standard_packages.tex in the options of the package
  ›hyperref‹. However, core/preamble/format.tex contains a part devoted to defining different
  colors. You may want to give that a try first.

● How can I add my own keywords to cleveref such that it uses other words for certain labels, as
  seen in the demo file with inequality (2.1)?
► You should add the following line to packages_and_commands/user-defined_commands.tex:

    \crefname{myKeyword}{wordToUseInSingular}{wordToUseInPlural}
    
  The format of how such a reference is presented by cleveref can be defined with the following
  command:
  
    \creflabelformat{myKeyword}{FORMAT}
  
  The format uses three arguments (#1, #2, and #3); #1 is the counter of the reference, and
  arguments #2 and #3 delimit the link of the reference. The arguments #2 and #3 have to appear in
  that order! Note that the word you use will automatically be included in the link, since this
  thesis uses cleveref with an option doing so.
► This thesis already defines two keywords for cleveref: ›ineq‹ and ›term‹. The intention is to use
  them for the ›equation‹ environment when it does not contain a proper equation but something
  different. Those keywords are defined in packages_and_commands/general_commands.tex. If you want
  to remove or edit them, please do so in this file.

● Why does the template have the files braceMnSymbol.sty and timetravel.sty?
► The package braceMnSymbol.sty improves the way that overbraces and underbraces are displayed. The
  braces do not appear to be broken down into smaller pieces when using this package.
► The package timetravel.sty is actually not imported by default. If you want to use it, add it to
  packages_and_commands/additional_packages.tex. A short tutorial of how this package works can be
  seen by viewing the file itself in a text editor. The package allows to create wormholes and jump
  back to these later on. When jumped back, the counters of things like theorems (which has to be
  passed to the package as an option) are set back to where the wormhole was defined. Thus, theorems
  can be repeated; but anything that has a number can be repeated as well. This package is not used,
  as theorems can already be restated differently, as shown in the demo chapter. Hence, I see no
  need for this package. However, a potential plus point of this package is that only the numbering
  is reset. Thus, if inside of a wormhole, you can change the theorem you want to repeat completely.
  For example, if you have highlights in your theorem and you want to repeat it without the
  highlights, the package timetravel.sty could come in handy.

● How do I change the format of something I don’t like?
► If none of the above answers satisfies you and you still want to change something, you better
  prepare yourself for a long and hard journey. It may be even best if you do not use this template
  then. However, many format-related things are defined in core/preamble/format.tex (for the main
  text body) or core/bibliography/bibliography_format.tex (for the bibliography). Have fun finding
  the appropriate place. You may also want to have a look at the structure of the thesis described
  in this document in order to get a feel of where certain things are defined.

● My publications do not display the correct numbers. For example, all labels are [0]. How do I fix
  this?
► This is a tricky one, and I am not entirely sure if my proposed solution determines the true
  cause. However, this silent error seems to show up if the document has undefined references. Once
  all undefined references are removed, the numbers should be displayed correctly. If not, make sure
  to delete auxiliary files (like the .aux and the .bbl files) and then recompile.

● The raw template does not compile correctly with texlive. What should I do?
► It may be that you are missing some packages, such as ›koma-script‹, or that your packages are not
  up to date. Try the following command to get all the necessary things:
  
  sudo apt install texlive texlive-science texlive-extra texlive-fonts-extra texlive-latex-extra
  texlive-lang-german texlive-bibtex-extra biber

● I use Manjaro, and the raw template does not compile correctly. What should I do?
► Try replacing all occurrences of the command ›\Ifstr‹ to ›\ifstr‹. In the raw template, this
  command occurs exactly twice, both times in core/preamble/format.tex.
